Fast Fourier Transform computations and build-up of plastic deformation in 2D, elastic-perfectly plastic, pixelwise disordered porous media

Stress and strain fields in a two-dimensional pixelwise disordered system are computed by a Fast Fourier Transform method. The system, a model for a ductile damaged medium, consists of an elastic-perfectly matrix containing void pixels. Its behavior is investigated under equibiaxial or shear loading. We monitor the evolution with loading of plastically deformed zones, and we exhibit a nucleation / growth / coalescence scenario of the latter. Identification of plastic ``clusters'' is eased by using a discrete Green function implementing equilibrium and continuity at the level of one pixel. Observed morphological regimes are put into correspondence with some features of the macroscopic stress / strain curves.

==> listfich.txt <==
WillotPellegrini_EeqSSnlinrandom.ps
WillotPellegrini_PlaSSnlinrandom_2.eps
WillotPellegrini_amasPLASouVIDE-0090.ps
WillotPellegrini_cmds11.tex
WillotPellegrini_epsEq12.ps
WillotPellegrini_epsEq12z.ps
WillotPellegrini_formule-pression.ps
WillotPellegrini_pixPressure.ps
WillotPellegrini_reg-cisail-formule.ps
WillotPellegrini_reg-cisail.ps
WillotPellegrini_reg-press.ps
cmds11.sty
listfich.txt

